Simulated Predictions for HI at $z = 3.35$ with the Ooty Wide Field Array (OWFA) -- II: Foreground Avoidance

Considering the upcoming OWFA, we use simulations of the foregrounds and the $z = 3.35$ HI 21-cm intensity mapping signal to identify the $(k_{\perp},k_{\parallel})$ modes where the expected 21-cm power spectrum $P(k_{\perp},k_{\parallel})$ is substantially larger than the predicted foreground contribution. Only these uncontaminated $k$-modes are used for measuring $P(k_{\perp},k_{\parallel})$ in the "Foreground Avoidance" technique. Though the foregrounds are largely localised within a wedge. we find that the small leakage beyond the wedge surpasses the 21-cm signal across a significant part of the $(k_{\perp},k_{\parallel})$ plane. The extent of foreground leakage is extremely sensitive to the frequency window function used to estimate $P(k_{\perp},k_{\parallel})$. It is possible to reduce the leakage by making the window function narrower, however this comes at the expense of losing a larger fraction of the 21-cm signal. It is necessary to balance these competing effects to identify an optimal window function. Considering a broad class of cosine window functions, we identify a six term window function as optimal for 21-cm power spectrum estimation with OWFA. Considering only the $k$-modes where the expected 21-cm power spectrum exceeds the predicted foregrounds by a factor of $100$ or larger, a $5\,\sigma$ detection of the binned power spectrum is possible in the $k$ ranges $0.18 \leq k \leq 0.3 \, {\rm Mpc}^{-1}$ and $0.18 \le k \le 0.8 \, {\rm Mpc}^{-1}$ with $1,000-2,000$ hours and $10^4$ hours of observation respectively.

==> reply.txt <==
We thank the Reviewers for the detailed and very constructive comments.  We have attempted to address all the issues raised by the Reviewers and the Scientific Editor. In all the Sections  we have marked the changes in the manuscript in bold font. A detailed response to the report follows.


Reply to the Scientific Editor's Comments:

Scientific Editor:
I sympathize with the first referee: the notation is very complex and unnecessarily so, and many symbols remain undefined or unexplained. For example, in the first paragraph of section 3, the vector {\hat z} is not defined, but it appears to be a unit vector along the length of the telescope, i.e., parallel to the earth's axis. It took me a long time to figure this out, and I expect other readers will have similar problems.  

Reply: We have defined the symbols as per suggestion in the revised version of the manuscript.


Scientific Editor:
Some terms need better definition, e.g., "The field-of-view (FoV) of OWFA PII is 1.8° × 28.6°". Is this the *FWHM* of the primary beam?

Reply: To avoid confusion we have removed this line from the Introduction of the revised manuscript. The *FWHM* of the primary beam can be found in the Table 2 of the revised version of the manuscript.


Scientific Editor:
This paper builds heavily on your earlier work. It is unlikely that readers will be able to understand this paper unless they have also read your earlier papers, but you should make sure all concepts and symbols are defined in this paper; such definitions should be as concise as possible to avoid duplicating material you have already published. I recommend including a list of symbols in the paper. I also recommend using roman letters for subscripts and superscripts that are labels, e.g., superscripts t and f which I think denote "time domain" and "frequency domain", and italic labels for variables; e.g., $\nu_n$ where n indicates a (variable) channel number. You should try to avoid using notation like $\nu_f$ which could be confused with $\nu_n$ for channel number n=f.

Reply: We have included a list of symbols (Table 1) in the text. Notation like $\nu_f$ is removed from the text of the revised manuscript. We have also attempted to cut down on the number of symbols by removing some which are not absolutely essential. 

------------------------------------------------------------
Reviewer's Comments:

Reviewer 1 :
The choice of centre frequency channel for the window function when there is an even number of frequencies is non-negligible. Since this work uses an even number of frequencies (N_c = 312), this should be discussed. In particular, I'm referring to the discussion in Harris 1978 about the concept of "DFT-even".

Reply: We have included a discussion regarding this in Section 4 (after Eq. 15) of the revised manuscript.


Reviewer 1 :
Since contamination into the window is proportional to the overall foreground power, further reduction can be implemented through a mean removal. The mean of the amplitude of the visibility over delay can be subtracted before the window function and transform, and then added back into the first mode. This is, in essence, the first step towards and inverse covariance weighting, but without full implementation. The authors should explore this simple additional step.

Reply: As suggested, we have subtracted the mean visibility (across frequency)  for each baseline before weighing them with the window function carrying out the Fourier transform. Next we added the mean contribution back into the first mode after Fourier transform of the visibilities. However, there was no noticeable change in the  results and therefore we have maintained our earlier analysis in the manuscript. 

Reviewer 1 :
The notation is too heavy, and makes the paper hard to read. A reference table defining all variables would be useful for a reader. In addition, the authors should consider reducing the notation load as much as possible (i.e. reducing excessive subscripts/superscripts, avoid redefining of variables, choosing consistent notation).

Reply:  We have included a list of symbols (Table 1) in the text. We have reduced the notation load by removing excessive subscripts/superscripts from the text of the revised manuscript.


Reviewer 1 :
Section 3, above equation 3: A brief description about the origin of the baseline equation U_a would be helpful for a non-expert (i.e. that the baseline lengths can be derived from the shortest baseline because of its redundancy).

Reply: We have added a discussion in the beginning of Section 3 of the revised manuscript.


Reviewer 1 :
Equation 11: Why was delta v_c used over a more general delta v everywhere (Section 1, Eq 11, Eq 13, etc)? The subscript _c is unnecessary...there is only one frequency resolution. In contrast, delta t, the time resolution, does not have a subscript. Remove _c to be consistent and less notation-heavy.

Reply: We have removed subscript _c for  delta v_c  in the revised manuscript.


Reviewer 1 :
Equation 11: The paragraph that describes Eq 11 starts off with "the noise contribution in each visibility...". However, Eq 11 describes the integrated noise on a set of redundant visibilities. Does this mean all of the previous math was treated on a set of averaged redundant visibilities, or is each visibility treated individually? If it is the latter, then all wording needs to change from "each visibility" to "each unique visibility" or something like it. This needs to be made more clear so there is no confusion.

Reply: Throughout this work we have ignored effects such as antenna gain variation, RFI etc., see the text before and after eq. (3). Due to this reason the visibilities are  treated as a set of averaged redundant visibilities. 



Reviewer 1 :
Equation 12: The summation is not zero-indexed, and is thus inconsistent compared to all other equations. Please choose either zero-indexing or one-indexing. N_s is *not* the number of measured visibilities, it is the number of time stamps. You measure many visibilities per time stamp. 

Reply: We have incorporated zero indexing of the summation in the revised manuscript.


Reviewer 1 :
Equation 13: The summation is over the general n rather than from 0 to N -1, and is thus inconsistent with other equations. Please choose a notation. 

Reply: We have incorporated zero indexing of the summation in the revised manuscript.




Reviewer 1 :
Equation 15: Same as Equation 13.

Reply: We have incorporated zero indexing of the summation in the revised manuscript.


Reviewer 1 :
Equation 18: Summations should be over N_s -1 and N_c -1. N_s is *not* the number of measured visibilities, it is the number of time stamps. You measure many visibilities per time stamp. 

Reply: We have incorporated this in the revised manuscript.


Reviewer 1 :
Equation 20: P_s was the chosen notation for the auto power. Why was _s chosen? The subscript s is used too many times for too many things.

Reply:We have removed the “_s” in the revised manuscript. 


Reviewer 1 :
Equation 20, 21: The subscript a was defined as a baseline iterator a=1,2,...,N_A-1, where N_A is the number baselines on page 4. Now, a is being redefined such that a=1/2,1,3/2,2....N_A*2-1 where half-integer values indicate middle point between two baselines. Do not redefine variable descriptions. Either change the notation or the variable. "Integer values of a refers to the autocorrelations..." is not true, they refer to baselines. Multiplying two visibilities of the same baseline gives you the auto, but a still refers to a baseline. Similar logic for "half-integer values of a refers to the correlations..." 

Reply: We have modified the notation in the revised manuscript where, a =  1,2,...,N_A-1, takes only integer values. We have removed  the discussion regarding the correlation between the adjacent baselines in the revised manuscript.


Reviewer 1 :
Figure 7 caption: Elaborate on why only Triangular illumination R contours are shown. Otherwise, it looks like an error for those who haven't read far enough in the text. 

Reply: We have elaborated this point in the Figure 7 caption of the revised manuscript.


Reviewer 1 :
Equation 28: Define P bar.

Reply: We have removed the symbol P bar, in the revised manuscript.

----------------------------------------------------------
Reviewer: 2
The focus is on the leakage of the foregrounds beyond the so called "foreground wedge" in the time delay power spectrum.
I agree with the first referee that the problem is aliasing, although the authors never phrase it in these terms.  They instead often mention discontinuities of the derivatives of the visibilities, that have no real connection to the problem at hand.
Actually, for the fourier transform of any bandwidth limited/ non-periodic signal aliasing exists and has to be taken into account. This problem is more important for narrow-band instruments such as OWFA.


Reply: We note that the leakage beyond the wedge in the delay space is due to discontinuities of the visibility signal at the band edge, as well as PSF discontinuities due to chromatic effects. Aliasing is a consequence of either (i) sampling a bandlimited signal below the Nyquist rate or (ii) the signal being sampled is not bandlimited. We note that our signal is bandlimited to 39 MHz, which is then Nyquist sampled, leading to no aliasing in frequency. In addition, any smooth variation in the PSF across the band is also highly oversampled by the spectral resolution $\delta \nu$, again leading to no aliasing in the delay-space. In this context, we wish to draw the attention of the reviewer to Vendantham et al 2012 (pg. 5, Sec 4), and we quote: “We have shown in Section 3 that contamination in $\eta$ space is substantially different in the two regions (see Figures 3 and 4) R1 and R2, where R1 extends from $\eta$ = 0 to $\eta = x_{max}/c$, and R2 (or EoR window) extends from $\eta = x_{max}/c$ to $\eta = 1/\Delta f. We have also shown that contamination in R2 is due to the sidelobes of the convolution kernel $\tilde{B}$ (see Equation (11)) and the sharply peaked impulses from sources at various directions are confined to R1. Consequently, if region R2 exists $(1/\Delta f >x_{max}/c)$, then the PSF variation in frequency at any direction cosine $l$ is oversampled by the instrument spectral resolution $\Delta f$ . This implies that, in the ideal case, there will not be significant channel to channel variation in flux versus frequency at any sky pixel."


Reviewer 2:
The authors discuss the correlation between neighbour baselines. It should be specified that this depends on the beam (illumination) pattern. For the two examples considered, the beam vanishes at $d/2$ and therefore only adjacent baselines will be correlated.

Reply:  We have removed  the discussion regarding the correlation between the adjacent baselines in the revised manuscript.

Reviewer 2:
In Figure 5, bottom panel, the measured power spectrum is systematically biased high for the triangular illumination.  Please explain this very large discrepancy.

Reply: This discrepancy possibly arises because of two reasons. First, the estimator ignores the convolution with the aperture power pattern which is included in the simulated visibility signal. Second, considering the Triangular illumination, the field of view becomes considerably larger (FWHM ~ +/- 35 deg) than the Uniform illumination (FWHM ~ +/- 24 deg). The HI signal contributions to the model visibilities are simulated using the flat-sky approximation (FSA) which may contribute to the discrepancy. 


Reviewer 2:
In the calculation of the signal to noise the authors include high-k_{||} modes. Those are the scales at which the HI model used by the authors is bound to fail, even though their contribution to the total signal to noise is small. For instance because of the shot noise and the non-linearities in the redshift space distortions. I suggest to authors to mention the range of validity of their theoretical model, perhaps referring to some recent work ( and references therein) that investigated these issues in the redshift range relevant for OWFA.
https://arxiv.org/abs/1609.05157
https://arxiv.org/abs/1804.09180
https://arxiv.org/abs/1904.11923

Reply: We have added a brief discussion mentioning this in the Section 3 (page 6) of revised manuscript.



------ End of document --------












